Crustify: Repository-Level Generation of Safe Rust Bindings with LLM Agents and Coverage-Guided Testing

Wrapping C code in a safe Rust interface lets Rust applications use it without writing unsafe code, until the code itself is migrated to Rust. Such bindings are tedious and error-prone to write, however: their internals use unsafe code that the Rust compiler does not check, so a single mistake can introduce undefined behavior (UB), and they have so far been written mostly by hand. We present Crustify, an agentic co-translator that generates safe Rust bindings for repository-level C libraries. Crustify schedules a target's types and symbols into dependency-ordered waves of independent batches that agents bind concurrently. Its agents derive the ownership and lifecycle contract of every pointer and type they wrap, check each binding with coverage-guided equivalence and UB tests under sanitizers and Miri, and review every wave. They build on three tools that we contribute: (a) ffibox, Rust primitives for C/Rust interop that mirror Box, Arc, and Vec for C objects without ever forming a reference to memory that C may alias; (b) Wavefront, a neuro-symbolic static analyzer that orders a target's items by their dependencies, including those that casts and type-erased pointers hide; and (c) ffimap, a rustc-based analysis that maps the unsafe surface of bindings. On libgit2 and ffmpeg, with one developer in the loop, Crustify generated safe bindings for 41.9% and 42.8% of their public APIs in about 51.9 and 58.9 hours. On the interface consumers are expected to use, only 1.6% and 0.4% of the bindings' public functions are unsafe, and only 0.1% and 0.6% have a raw pointer in their signature. Their tests cover 98.92% and 99.07% of the Rust code and 45.95% and 67.20% of libgit2 and of ffmpeg's libavutil, and the reviewers fixed 8 and 13 defects that caused UB reachable from Rust. To our knowledge, this is the first work to automate the generation of safe Rust bindings for C libraries.

==> data/ffmpeg-review.csv <==
kind,subsystem,wave,batch,t,usd,model,size,xs
symbol,raw-lifetime-void,0,0,0.5,4.69,opus55,nan,nan
symbol,raw-lifetime-string,2,0,1.5,5.25,opus55,nan,nan
symbol,libavutil/core,4,10,2.35,18.09,fable51,292,292
type,libavutil/core,4,0,2.35,8.17,fable51,0,0.241
type,libavutil/core,4,1,2.383,4.58,fable51,0,0.354
type,libavutil/core,4,2,2.417,10.68,fable51,12,12
symbol,libavutil/core,4,11,2.425,16.16,fable51,389,389
type,libavutil/core,4,3,2.45,10.67,fable51,2,2
type,libavutil/core,4,4,2.483,4.92,fable51,0,0.284
symbol,libavutil/core,4,12,2.5,26.29,fable51,291,291
type,libavutil/core,4,5,2.517,10.3,fable51,6,6
type,libavutil/core,4,6,2.55,8.43,fable51,8,8
symbol,libavutil/core,4,13,2.575,25.37,fable51,384,384
type,libavutil/core,4,7,2.583,5.99,fable51,2,2
type,libavutil/core,4,8,2.617,8.73,fable51,2,2
symbol,libavutil/core,4,14,2.65,10.99,fable51,244,244
type,libavutil/core,4,9,2.65,4.68,fable51,1,1
symbol,libavutil/core,6,1,3.5,10.27,fable51,315,315
type,libavutil/core,6,0,3.5,13.17,astra6,23,23
symbol,libavutil/core,8,0,4.5,10.25,fable51,242,242
symbol,libavutil/formats,10,1,5.5,71.89,fable51,95,95
type,libavutil/formats,10,0,5.5,21.19,fable51,5,5
symbol,libavutil/formats,12,1,6.5,47.36,fable51,908,908
type,libavutil/formats,12,0,6.5,54.06,fable51,15,15
symbol,libavutil/formats,14,1,7.5,12.88,fable51,258,258
type,libavutil/formats,14,0,7.5,43.74,fable51,7,7
symbol,libavutil/formats,16,1,8.5,37.27,fable51,559,559
type,libavutil/formats,16,0,8.5,36.04,fable51,2,2
symbol,libavutil/formats,18,0,9.5,12.25,fable51,34,34
symbol,libavutil/options,20,1,10.5,26.49,opus55,796,796
type,libavutil/options,20,0,10.5,8.34,opus55,12,12
symbol,libavutil/options,22,0,11.5,13.35,opus55,814,814
symbol,libavutil/options,24,0,12.5,15.34,opus55,302,302
symbol,libavutil/crypto,26,1,13.5,5.82,opus55,371,371
type,libavutil/crypto,26,0,13.5,14.0,opus55,8,8
symbol,libavutil/crypto,28,0,14.5,18.39,opus55,1192,1192
symbol,libavutil/buffer-frame,30,1,15.5,5.52,opus55,59,59
type,libavutil/buffer-frame,30,0,15.5,7.57,opus55,4,4
symbol,libavutil/buffer-frame,32,1,16.5,8.21,opus55,100,100
type,libavutil/buffer-frame,32,0,16.5,7.14,opus55,9,9
symbol,libavutil/buffer-frame,34,1,17.5,10.72,opus55,220,220
type,libavutil/buffer-frame,34,0,17.5,6.38,opus55,5,5
symbol,libavutil/buffer-frame,36,1,18.5,6.66,opus55,140,140
type,libavutil/buffer-frame,36,0,18.5,10.42,opus55,40,40
symbol,libavutil/buffer-frame,38,0,19.5,26.77,opus55,475,475
type,libavutil/hwcontext,40,0,20.5,2.28,opus55,0,0.228
symbol,libavutil/hwcontext,42,1,21.5,12.97,opus55,555,555
type,libavutil/hwcontext,42,0,21.5,6.88,opus55,11,11
symbol,libavutil/hwcontext,44,1,22.5,4.26,opus55,29,29
type,libavutil/hwcontext,44,0,22.5,24.69,opus55,12,12
type,modules,794,0,23.5,4.26,opus55,12,12
symbol,modules,800,0,24.5,7.63,opus55,100,100
type,modules,902,0,25.5,10.59,opus55,46,46


==> data/ffmpeg-wrap.csv <==
kind,subsystem,wave,batch,t,usd,model,size,xs
symbol,raw-lifetime-void,0,0,0.0,8.46,opus55,nan,nan
symbol,raw-lifetime-string,2,0,1.0,3.77,opus55,nan,nan
symbol,libavutil/core,4,10,1.7,17.79,opus55,292,292
type,libavutil/core,4,0,1.7,2.13,opus55,0,0.228
type,libavutil/core,4,1,1.767,2.77,opus55,0,0.335
type,libavutil/core,4,2,1.833,7.87,opus55,12,12
symbol,libavutil/core,4,11,1.85,28.38,opus55,389,389
type,libavutil/core,4,3,1.9,4.39,opus55,2,2
type,libavutil/core,4,4,1.967,4.53,opus55,0,0.269
symbol,libavutil/core,4,12,2.0,45.49,opus55,291,291
type,libavutil/core,4,5,2.033,3.35,opus55,6,6
type,libavutil/core,4,6,2.1,6.15,opus55,8,8
symbol,libavutil/core,4,13,2.15,27.6,opus55,384,384
type,libavutil/core,4,7,2.167,2.61,opus55,2,2
type,libavutil/core,4,8,2.233,5.48,opus55,2,2
symbol,libavutil/core,4,14,2.3,11.38,opus55,244,244
type,libavutil/core,4,9,2.3,2.95,opus55,1,1
symbol,libavutil/core,6,2,2.7,15.41,opus55,300,300
type,libavutil/core,6,0,2.7,13.38,opus55,18,18
symbol,libavutil/core,6,3,3.3,1.71,opus55,15,15
type,libavutil/core,6,1,3.3,3.1,opus55,5,5
symbol,libavutil/core,8,0,4.0,7.58,opus55,242,242
type,libavutil/formats,10,0,4.7,3.17,opus55,0,0.395
type,libavutil/formats,10,1,4.8,4.44,opus55,0,0.317
type,libavutil/formats,10,2,4.9,3.78,opus55,0,0.254
symbol,libavutil/formats,10,7,5.0,10.68,opus55,95,95
type,libavutil/formats,10,3,5.0,2.58,opus55,0,0.374
type,libavutil/formats,10,4,5.1,4.57,opus55,5,5
type,libavutil/formats,10,5,5.2,3.94,opus55,0,0.3
type,libavutil/formats,10,6,5.3,1.92,opus55,0,0.241
symbol,libavutil/formats,12,3,5.7,10.88,opus55,240,240
type,libavutil/formats,12,0,5.7,3.05,opus55,2,2
symbol,libavutil/formats,12,4,6.0,20.24,opus55,492,492
type,libavutil/formats,12,1,6.0,7.73,opus55,6,6
symbol,libavutil/formats,12,5,6.3,9.38,opus55,176,176
type,libavutil/formats,12,2,6.3,9.07,opus55,7,7
symbol,libavutil/formats,14,1,7.0,10.7,opus55,258,258
type,libavutil/formats,14,0,7.0,12.48,opus55,7,7
symbol,libavutil/formats,16,1,7.7,8.96,opus55,434,434
type,libavutil/formats,16,0,8.0,3.16,opus55,2,2
symbol,libavutil/formats,16,2,8.3,6.61,opus55,125,125
symbol,libavutil/formats,18,0,9.0,4.76,opus55,34,34
symbol,libavutil/options,20,3,9.7,31.79,opus55,474,474
type,libavutil/options,20,0,9.7,6.92,opus55,2,2
type,libavutil/options,20,1,10.0,15.45,opus55,4,4
symbol,libavutil/options,20,4,10.3,10.23,opus55,322,322
type,libavutil/options,20,2,10.3,6.2,opus55,6,6
symbol,libavutil/options,22,0,10.7,16.52,opus55,430,430
symbol,libavutil/options,22,1,11.3,21.33,opus55,384,384
symbol,libavutil/options,24,0,12.0,13.57,opus55,302,302
type,libavutil/crypto,26,0,12.7,3.22,sol61,0,0.354
type,libavutil/crypto,26,1,12.767,5.13,sol61,2,2
type,libavutil/crypto,26,2,12.833,2.04,sol61,0,0.284
type,libavutil/crypto,26,3,12.9,4.58,sol61,2,2
type,libavutil/crypto,26,4,12.967,2.13,sol61,0,0.228
symbol,libavutil/crypto,26,10,13.0,4.39,sol61,371,371
type,libavutil/crypto,26,5,13.033,2.55,sol61,0,0.335
type,libavutil/crypto,26,6,13.1,4.99,sol61,3,3
type,libavutil/crypto,26,7,13.167,1.85,sol61,0,0.269
type,libavutil/crypto,26,8,13.233,5.13,sol61,0,0.395
type,libavutil/crypto,26,9,13.3,1.43,sol61,1,1
symbol,libavutil/crypto,28,0,13.7,2.22,sol61,387,387
symbol,libavutil/crypto,28,1,13.9,2.75,sol61,334,334
symbol,libavutil/crypto,28,2,14.1,2.67,sol61,453,453
symbol,libavutil/crypto,28,3,14.3,1.05,sol61,18,18
type,libavutil/buffer-frame,30,0,14.7,3.64,opus55,0,0.317
type,libavutil/buffer-frame,30,1,14.85,7.52,opus55,0,0.254
symbol,libavutil/buffer-frame,30,5,15.0,10.78,opus55,59,59
type,libavutil/buffer-frame,30,2,15.0,3.17,opus55,0,0.374
type,libavutil/buffer-frame,30,3,15.15,7.24,opus55,2,2
type,libavutil/buffer-frame,30,4,15.3,6.58,opus55,2,2
symbol,libavutil/buffer-frame,32,1,16.0,9.19,opus55,100,100
type,libavutil/buffer-frame,32,0,16.0,14.36,opus55,9,9
symbol,libavutil/buffer-frame,34,1,17.0,9.87,opus55,220,220
type,libavutil/buffer-frame,34,0,17.0,9.77,opus55,5,5
symbol,libavutil/buffer-frame,36,1,18.0,6.13,opus55,140,140
type,libavutil/buffer-frame,36,0,18.0,19.23,opus55,40,40
symbol,libavutil/buffer-frame,38,0,19.0,22.57,opus55,475,475
type,libavutil/hwcontext,40,0,20.0,2.84,opus55,0,0.3
symbol,libavutil/hwcontext,42,1,20.7,16.16,opus55,491,491
type,libavutil/hwcontext,42,0,21.0,25.46,opus55,11,11
symbol,libavutil/hwcontext,42,2,21.3,9.31,opus55,64,64
symbol,libavutil/hwcontext,44,1,22.0,1.88,opus55,29,29
type,libavutil/hwcontext,44,0,22.0,11.06,opus55,12,12
type,modules,794,0,23.0,8.39,opus55,12,12
symbol,modules,800,0,24.0,7.29,opus55,100,100
type,modules,902,1,25.0,6.05,opus55,6,6


==> data/libgit2-review.csv <==
kind,subsystem,wave,batch,t,usd,model,size,xs
symbol,libgit2/raw-lifetime-void,0,0,0.5,7.89,fable51,nan,nan
symbol,libgit2/raw-lifetime-string,2,0,1.5,10.89,fable51,nan,nan
type,libgit2/util,4,0,2.35,20.66,fable51,5,5
symbol,libgit2/util,4,2,2.5,12.0,fable51,51,51
type,libgit2/util,4,1,2.65,7.58,fable51,0,0.3
type,libgit2/oid,8,0,4.35,14.93,fable51,2,2
type,libgit2/oid,8,1,4.65,7.16,fable51,0,0.241
symbol,libgit2/oid,9,1,5.5,11.62,fable51,252,252
type,libgit2/oid,9,0,5.5,11.49,fable51,2,2
symbol,libgit2/oid,10,0,6.5,3.39,fable51,3,3
symbol,libgit2/core,14,1,7.5,12.53,fable51,444,444
type,libgit2/core,14,0,7.5,24.78,fable51,11,11
symbol,libgit2/core,16,1,8.5,7.69,fable51,212,212
type,libgit2/core,16,0,8.5,18.99,fable51,3,3
symbol,libgit2/core,18,0,9.5,6.83,fable51,9,9
type,libgit2/repository,20,0,10.5,32.9,fable51,2,2
symbol,libgit2/repository,22,1,11.5,38.68,fable51,1264,1264
type,libgit2/repository,22,0,11.5,21.87,fable51,17,17
symbol,libgit2/repository,24,0,12.5,29.96,fable51,373,373
symbol,libgit2/object,26,1,13.5,20.94,fable51,28,28
type,libgit2/object,26,0,13.5,128.5,fable51,4,4
symbol,libgit2/object,28,1,14.5,12.26,opus55,767,767
type,libgit2/object,28,0,14.5,12.34,opus55,22,22
symbol,libgit2/object,30,1,15.5,13.54,opus55,1177,1177
type,libgit2/object,30,0,15.5,4.94,opus55,9,9
symbol,libgit2/object,32,0,16.5,39.58,opus55,144,144
symbol,libgit2/config,34,1,17.5,2.71,opus55,74,74
type,libgit2/config,34,0,17.5,7.75,opus55,3,3
symbol,libgit2/config,36,1,18.5,11.84,opus55,343,343
type,libgit2/config,36,0,18.5,14.18,opus55,9,9
symbol,libgit2/config,38,1,19.5,4.64,opus55,60,60
type,libgit2/config,38,0,19.5,6.29,opus55,2,2
symbol,libgit2/config,40,1,20.5,6.96,opus55,52,52
type,libgit2/config,40,0,20.5,8.39,opus55,4,4
symbol,libgit2/config,42,1,21.5,6.3,opus55,91,91
type,libgit2/config,42,0,21.5,8.66,opus55,14,14
symbol,libgit2/config,44,0,22.5,7.39,opus55,66,66
type,libgit2/config,46,0,23.5,8.96,opus55,14,14
symbol,libgit2/index,48,1,24.5,6.5,opus55,0,1
type,libgit2/index,48,0,24.5,15.85,opus55,5,5
symbol,libgit2/index,50,1,25.5,12.37,opus55,822,822
type,libgit2/index,50,0,25.5,12.82,opus55,17,17
symbol,libgit2/index,52,0,26.5,20.1,opus55,383,383
type,modules,172,0,27.5,3.93,opus55,7,7
symbol,modules,176,0,28.5,7.52,opus55,305,305
type,modules,176,0,28.5,1.37,opus55,19,19
symbol,modules,178,0,29.5,3.18,opus55,0,1
type,modules,180,0,30.5,7.12,opus55,16,16
type,modules,228,0,31.5,4.69,opus55,2,2
symbol,modules,330,1,32.5,4.8,opus55,0,1
type,modules,330,0,32.5,3.73,opus55,3,3
symbol,modules,332,0,33.5,11.03,opus55,0,1


==> data/libgit2-wrap.csv <==
kind,subsystem,wave,batch,t,usd,model,size,xs
symbol,libgit2/raw-lifetime-void,0,0,0.0,8.28,opus55,nan,nan
symbol,libgit2/raw-lifetime-string,2,0,1.0,5.49,opus55,nan,nan
type,libgit2/util,4,0,1.7,7.55,opus55,5,5
symbol,libgit2/util,4,2,2.0,4.0,opus55,51,51
type,libgit2/util,4,1,2.3,5.25,opus55,0,0.228
symbol,libgit2/util,5,0,3.0,3.06,opus55,15,15
type,libgit2/oid,8,0,3.7,9.89,opus55,2,2
type,libgit2/oid,8,1,4.3,2.87,opus55,0,0.335
symbol,libgit2/oid,9,1,5.0,8.55,opus55,252,252
type,libgit2/oid,9,0,5.0,5.3,opus55,2,2
symbol,libgit2/oid,10,0,6.0,0.64,opus55,3,3
type,libgit2/core,14,0,6.7,14.63,opus55,3,3
type,libgit2/core,14,1,6.786,2.54,opus55,0,0.269
type,libgit2/core,14,2,6.871,7.38,opus55,0,0.395
type,libgit2/core,14,3,6.957,5.25,opus55,0,0.317
symbol,libgit2/core,14,8,7.0,19.9,opus55,444,444
type,libgit2/core,14,4,7.043,12.07,opus55,2,2
type,libgit2/core,14,5,7.129,3.05,opus55,0,0.254
type,libgit2/core,14,6,7.214,4.22,opus55,3,3
type,libgit2/core,14,7,7.3,10.74,opus55,3,3
symbol,libgit2/core,16,1,8.0,4.61,opus55,212,212
type,libgit2/core,16,0,8.0,10.23,opus55,3,3
symbol,libgit2/core,18,0,9.0,2.3,opus55,9,9
type,libgit2/repository,20,0,9.7,24.34,opus55,0,0.374
type,libgit2/repository,20,1,9.755,16.26,opus55,0,0.3
type,libgit2/repository,20,2,9.809,8.59,opus55,0,0.241
type,libgit2/repository,20,3,9.864,11.26,opus55,0,0.354
type,libgit2/repository,20,4,9.918,11.67,opus55,0,0.284
type,libgit2/repository,20,5,9.973,10.66,opus55,0,0.228
type,libgit2/repository,20,6,10.027,10.91,opus55,0,0.335
type,libgit2/repository,20,7,10.082,15.47,opus55,0,0.269
type,libgit2/repository,20,8,10.136,4.27,opus55,0,0.395
type,libgit2/repository,20,9,10.191,6.34,opus55,0,0.317
type,libgit2/repository,20,10,10.245,7.92,opus55,0,0.254
type,libgit2/repository,20,11,10.3,5.41,opus55,2,2
symbol,libgit2/repository,22,2,10.7,24.81,opus55,436,436
type,libgit2/repository,22,0,10.7,10.14,opus55,12,12
symbol,libgit2/repository,22,3,11.0,20.18,opus55,432,432
symbol,libgit2/repository,22,4,11.3,15.55,opus55,396,396
type,libgit2/repository,22,1,11.3,6.36,opus55,5,5
symbol,libgit2/repository,24,0,12.0,17.18,opus55,373,373
type,libgit2/object,26,0,12.7,6.21,opus55,2,2
type,libgit2/object,26,1,12.82,17.37,opus55,0,0.374
type,libgit2/object,26,2,12.94,10.57,opus55,2,2
symbol,libgit2/object,26,6,13.0,3.49,opus55,28,28
type,libgit2/object,26,3,13.06,14.4,opus55,0,0.3
type,libgit2/object,26,4,13.18,8.08,opus55,0,0.241
type,libgit2/object,26,5,13.3,2.46,opus55,0,0.354
symbol,libgit2/object,28,5,13.7,34.78,opus55,455,455
type,libgit2/object,28,0,13.7,8.5,opus55,4,4
type,libgit2/object,28,1,13.85,15.08,opus55,7,7
symbol,libgit2/object,28,6,14.0,26.99,opus55,261,261
type,libgit2/object,28,2,14.0,10.87,opus55,7,7
type,libgit2/object,28,3,14.15,17.37,opus55,0,0.284
symbol,libgit2/object,28,7,14.3,13.81,opus55,51,51
type,libgit2/object,28,4,14.3,4.42,opus55,4,4
symbol,libgit2/object,30,1,14.7,24.53,opus55,268,268
symbol,libgit2/object,30,2,14.9,11.68,opus55,350,350
type,libgit2/object,30,0,15.0,6.63,opus55,9,9
symbol,libgit2/object,30,3,15.1,20.74,opus55,392,392
symbol,libgit2/object,30,4,15.3,8.21,opus55,167,167
symbol,libgit2/object,32,0,16.0,13.22,opus55,144,144
type,libgit2/config,34,0,16.7,1.54,sol61,3,3
symbol,libgit2/config,34,2,17.0,1.37,sol61,74,74
type,libgit2/config,34,1,17.3,2.54,sol61,0,0.228
symbol,libgit2/config,36,1,17.7,2.46,sol61,265,265
type,libgit2/config,36,0,18.0,1.86,sol61,9,9
symbol,libgit2/config,36,2,18.3,2.4,sol61,78,78
symbol,libgit2/config,38,1,19.0,1.63,sol61,60,60
type,libgit2/config,38,0,19.0,1.67,sol61,2,2
symbol,libgit2/config,40,1,20.0,1.41,sol61,52,52
type,libgit2/config,40,0,20.0,1.95,sol61,4,4
symbol,libgit2/config,42,1,21.0,1.17,sol61,91,91
type,libgit2/config,42,0,21.0,2.49,sol61,14,14
symbol,libgit2/config,44,0,22.0,2.04,sol61,66,66
type,libgit2/config,46,0,23.0,11.63,opus55,14,14
type,libgit2/index,48,0,23.7,20.29,astra6,0,0.335
type,libgit2/index,48,1,23.786,5.76,astra6,0,0.269
type,libgit2/index,48,2,23.871,16.64,astra6,0,0.395
type,libgit2/index,48,3,23.957,13.75,astra6,0,0.317
symbol,libgit2/index,48,8,24.0,8.57,astra6,0,1
type,libgit2/index,48,4,24.043,9.7,astra6,3,3
type,libgit2/index,48,5,24.129,12.84,opus55,2,2
type,libgit2/index,48,6,24.214,16.15,opus55,0,0.254
type,libgit2/index,48,7,24.3,21.81,astra6,0,0.374
symbol,libgit2/index,50,2,24.7,22.3,opus55,370,370
type,libgit2/index,50,0,24.7,5.84,opus55,14,14
symbol,libgit2/index,50,3,25.0,15.01,opus55,405,405
symbol,libgit2/index,50,4,25.3,3.09,opus55,47,47
type,libgit2/index,50,1,25.3,6.21,opus55,3,3
symbol,libgit2/index,52,0,25.7,14.38,opus55,383,383
symbol,libgit2/index,52,1,26.3,3.31,opus55,0,1
type,modules,172,0,27.0,5.75,opus55,7,7
type,modules,176,0,27.7,9.4,opus55,5,5
symbol,modules,176,2,28.0,20.37,opus55,305,305
type,modules,176,1,28.3,13.38,opus55,14,14
symbol,modules,178,0,29.0,4.45,opus55,0,1
type,modules,180,0,30.0,9.04,opus55,16,16
type,modules,228,0,31.0,3.11,opus55,2,2
symbol,modules,330,1,32.0,7.63,opus55,0,1
type,modules,330,0,32.0,4.39,opus55,3,3
symbol,modules,332,0,33.0,8.62,opus55,0,1

